Realistic Models for Filling and Abundance Discrepancy Factors in Photoionised Nebulae

When comparing nebular electron densities derived from collisionally excited lines (CELs) to those estimated using the emission measure, significant discrepancies are common. The standard solution is to view nebulae as aggregates of dense regions of constant density in an otherwise empty void. This porosity is parametrized by a filling factor $f<1$. Similarly, abundance and temperature discrepancies between optical recombination lines (ORLs) and CELs are often explained by invoking a dual delta distribution of a dense, cool, metal-rich component immersed in a diffuse, warm, metal-poor plasma. In this paper, we examine the possibility that the observational diagnostics that lead to such discrepancies can be produced by a realistic distribution of density and temperature fluctuations, such as might arise in plasma turbulence. We produce simulated nebulae with density and temperature fluctuations described by various probability distribution functions (pdfs). Standard astronomical diagnostics are applied to these simulated observations to derive estimates of nebular densities, temperatures, and abundances. Our results show that for plausible density pdfs the simulated observations lead to filling factors in the observed range. None of our simulations satisfactorily reproduce the abundance discrepancy factors (ADFs) in planetary nebulae, although there is possible consistency with \ion{H}{ii} regions. Compared to the case of density-only and temperature-only fluctuations, a positive correlation between density and temperature reduces the filling factor and ADF (from optical CELs), whereas a negative correlation increases both, eventually causing the filling factor to exceed unity. This result suggests that real observations can provide constraints on the thermodynamics of small scale fluctuations.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
